Augmenting Knowledge Graph Hierarchies Using Neural Transformers

Knowledge graphs are useful tools to organize, recommend and sort data. Hierarchies in knowledge graphs provide significant benefit in improving understanding and compartmentalization of the data within a knowledge graph. This work leverages large language models to generate and augment hierarchies in an existing knowledge graph. For small (<100,000 node) domain-specific KGs, we find that a combination of few-shot prompting with one-shot generation works well, while larger KG may require cyclical generation. We present techniques for augmenting hierarchies, which led to coverage increase by 98% for intents and 99% for colors in our knowledge graph.

==> ECIR-Reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 735
TITLE: Augmenting Knowledge Graph Hierarchies using Neural Transformers
AUTHORS: Sanat Sharma, Tracy King, Jayant Kumar, Mayank Poddar and Kosta Blank

----------- Relevance to ECIR -----------
SCORE: 2 (an IR conference is the natural place for this paper)
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The submission describes an algorithm to create knowledge graph hierarchies using LLMs. The idea sounds interesting. While not directly connected to IR, good taxonomy is key for building good recommenders and search applications.

I would worry about the uncertainty of the generated hierarchies, and I think that evaluation and ensuring that the users can have confidence in the result.

Questions:
DONE * What is intent?
DONE * I'm not sure what the "Prior Art" headline is short for
DONE * Would it be worth looking at each subgraph in the generated graph and querying the LLM, as a third step, if it looks good? Rather than use the LLM as a generator, you could use it to evaluate and update?
DONE * Is this supposed to be a one-off task or repeated periodically, in which case is it then a complete regenerate and how different would that be?
MAYBE-ADD * From a business point of view, it would be great to hear how much time Adobe saved on implementing a solution like this one.
----------- Strengths -----------
* Looking at an important challenge
* Interesting solution
* Well presented
----------- Limitations -----------
* What other solutions are there? How does this compare to doing something simple with an LDA?
* The results and ideas seem a bit random. Are you sure it would help to try applying other templates? Why would a few shots not always be better?
* Evaluation is quite vague. What does it improve
----------- Quality of Presentation -----------
SCORE: 3 (The paper misses a few important details but the major points were clear)
----------- Adequacy of Citations -----------
SCORE: 3 (There are a few missing citations; the discussion does not put the current work in context)



DONE ----------------------- REVIEW 2 ---------------------
SUBMISSION: 735
TITLE: Augmenting Knowledge Graph Hierarchies using Neural Transformers
AUTHORS: Sanat Sharma, Tracy King, Jayant Kumar, Mayank Poddar and Kosta Blank

----------- Relevance to ECIR -----------
SCORE: 2 (an IR conference is the natural place for this paper)
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The authors present a generative model for generating hierarchical categories of products. It consists of two components: 1) the Classifier module and 2) the Generator module. The classifier module takes the product as input and categorizes it into one or more predefined L1 classes. The generator module generates the updated hierarchy using LLMs.

It's an interesting paper with a practical application of LLMs for a business use case.
----------- Strengths -----------
1. Authors present an exciting application of LLMs to generate hierarchies for the existing knowledge graph. It's a vital industry application, and it's encouraging to see an application of LLMs to more business problems.
2. Authors acknowledge the problems with LLMs (Sect. 3.2 last paragraph): Hallucination, errors cascading across different stages, etc.
3. An alternative one-shot method is proposed to address these challenges.
----------- Limitations -----------
DONE Minor comment: The resolution of the figures in the paper is very low, and it's difficult to read them. It would be great if the authors updated the figures with high-resolution images in the final camera-ready version.
----------- Quality of Presentation -----------
SCORE: 4 (The essential content is complete and the paper is understandable to most readers)
----------- Adequacy of Citations -----------
SCORE: 4 (The relevant publications are cited appropriately but the discussion could be more comprehensive or insightful)



----------------------- REVIEW 3 ---------------------
SUBMISSION: 735
TITLE: Augmenting Knowledge Graph Hierarchies using Neural Transformers
AUTHORS: Sanat Sharma, Tracy King, Jayant Kumar, Mayank Poddar and Kosta Blank

----------- Relevance to ECIR -----------
SCORE: 1 (not core-IR but still a good fit)
----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
The authors describe a transformer-based approach to adding new nodes to seeded knowledge graph. The approach is sensible and using few-shot prompting has been shown to work well in many context. It is no surprise that it works in this setting as well.

There are few concrete details beyond this and to me the question is how that work would give additional insights to ECIR attendees. There are key details missing:
DONE - what type of LLM has been used?
MAYBE-ADD - how much better are transformers than standard ML-based baselines?
TO-ADD - the evaluation is intrinsic but it is not clear that the KG is beneficial for downstream tasks compared to existing baselines.
----------- Strengths -----------
- Well written.
- Sensible approach.
- Evaluation provided.
----------- Limitations -----------
- Insights are missing.
- Intrinsic evaluation but no extrinsic one.
----------- Quality of Presentation -----------
SCORE: 3 (The paper misses a few important details but the major points were clear)
----------- Adequacy of Citations -----------
SCORE: 4 (The relevant publications are cited appropriately but the discussion could be more comprehensive or insightful)



----------------------- REVIEW 4 ---------------------
SUBMISSION: 735
TITLE: Augmenting Knowledge Graph Hierarchies using Neural Transformers
AUTHORS: Sanat Sharma, Tracy King, Jayant Kumar, Mayank Poddar and Kosta Blank

----------- Relevance to ECIR -----------
SCORE: 2 (an IR conference is the natural place for this paper)
----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
META-REVIEW:

The reviewers agree that this paper presents a well-written contribution detailing an interesting solution to a real-world problem, and that it will be of interest to attendees. There are also some shared concerns about missing details that would have improved the work, relating to evaluation and missing baselines.

The authors should address this in their final contribution and their corresponding presentation. Please also address the comment regarding figure resolution.
----------- Strengths -----------
See meta-review.
----------- Limitations -----------
See meta-review.
----------- Quality of Presentation -----------
SCORE: 4 (The essential content is complete and the paper is understandable to most readers)
----------- Adequacy of Citations -----------
SCORE: 4 (The relevant publications are cited appropriately but the discussion could be more comprehensive or insightful)


